Composing RNNs and FSTs for Small Data: Recovering Missing Characters in Old Hawaiian Text

In contrast to the older writing system of the 19th century, modern Hawaiian orthography employs characters for long vowels and glottal stops. These extra characters account for about one-third of the phonemes in Hawaiian, so including them makes a big difference to reading comprehension and pronunciation. However, transliterating between older and newer texts is a laborious task when performed manually. We introduce two related methods to help solve this transliteration problem automatically, given that there were not enough data to train an end-to-end deep learning model. One method is implemented, end-to-end, using finite state transducers (FSTs). The other is a hybrid deep learning approach which approximately composes an FST with a recurrent neural network (RNN). We find that the hybrid approach outperforms the end-to-end FST by partitioning the original problem into one part that can be modelled by hand, using an FST, and into another part, which is easily solved by an RNN trained on the available data.

==> README.txt <==
IRASL - Interpretability and Robustness in Audio, Speech, and Language - NIPS 2018 Workshop

https://irasl.gitlab.io/#important-dates

Workshop description
Domains of natural and spoken language processing have a rich history deeply rooted in information theory, statistics, digital signal processing and machine learning. With the rapid rise of deep learning (‘‘deep learning revolution’’), many of these systematic approaches have been replaced by variants of deep neural methods, that often achieve unprecedented performance levels in many fields.1 With more and more of the spoken language processing pipeline being replaced by sophisticated neural layers, feature extraction, adaptation, noise robustness are learnt inherently within the network. More recently, end-to-end frameworks that learn a mapping from speech (audio) to target labels (words, phones, graphemes, sub-word units, etc.) are becoming increasingly popular across the board in speech processing23 in tasks ranging from speech recognition, speaker identification, language/dialect identification, multilingual speech processing, code switching, natural language processing, speech synthesis and much much more. A key aspect behind the success of deep learning lies in the discovered low and high-level representations, that can potentially capture relevant underlying structure in the training data. In the NLP domain, for instance, researchers have mapped word and sentence embeddings to semantic and syntactic similarity and argued that the models capture latent representations of meaning.45

Nevertheless, some recent works on adversarial examples have shown that it is possible to easily fool a neural network (such as a speech recognizer or a speaker verification system678) by just adding a small amount of specially constructed noise.9 Such a remarkable sensibility towards adversarial attacks highlights how superficial the discovered representations could be, rising crucial concerns on the actual robustness, security, and interpretability of modern deep neural networks.10 This weakness naturally leads researchers to ask very crucial questions on what these models are really learning, how we can interpret what they have learned, and how the representations provided by current neural networks can be revealed or explained in a fashion that modeling power can be enhanced further.11 These open questions have recently raised the interest towards interpretability of deep models, as witness by the numerous works recently published on this topic in all the major machine learning conferences. Moreover, some workshops at Neural Information Processing Systems 2016,12 2017,13 and Interspeech 201714 have promoted research and discussion around this important issue.

With our initiative, we wish to further foster some progresses on interpretability and robustness of modern deep learning techniques, with a particular focus on audio, speech and NLP technologies. The workshop will also analyze the connection between deep learning and models developed earlier for machine learning, linguistic analysis, signal processing, and speech recognition. This way we hope to encourage a discussion amongst experts and practitioners in these areas with the expectation of understanding these models better and allowing to build upon the existing collective expertise.

The workshop will feature invited talks, panel discussions, as well as oral and poster contributed presentations. We welcome papers that specifically address one or more of the leading questions listed below:

* Is there a theoretical/linguistic motivation/analysis that can explain how nets encapsulate the structure of the training data it learns from?

* Does the visualization of this information (MDS, t-SNE) offer any insights to creating a better model?

* How can we design more powerful networks with simpler architectures?

* How can we can exploit adversarial examples to improve the system robustness?

* Do alternative methods offer any complimentary modeling power to what the networks can memorize?

* Can we explain the path of inference?

* How do we analyze data requirements for a given model? How does multilingual data improves learning power?

--

Call for papers
We will accept both short paper (4 pages) and long paper (8 pages) submissions. A few papers may be selected as oral presentations, and the other accepted papers will be presented in a poster session. Accepted contributions will be made available in the workshop website.

Submissions are double-blind, peer-reviewed on OpenReview and should use NIPS2018 style guide, and open to already published works.

The accepted papers will be made available on the workshop website. Even though we would prefer original works, double submissions are accepted. Papers submitted to other conferences or workshops can be thus submitted, but the authors must notify it to the organizers (with an email to irasl@googlegroups.com). Preprint papers already published on ArXiv, ResearchGate, Academia or similar repositories can be submitted as well. Accepted papers will be presented at the workshop with an oral or poster presentation. Even though official proceeding will not be released, the accepted papers will be made available into the workshop website. Double-submitted papers will be published into the website only if no conflicts with other conferences arise.

Submission Guidelines

Download the NIPS template here.

Go into the OpenReview submission page and click on “NIPS 2018 Workshop IRASL Submission”.

Login with your OpenReview account. Create a new account if you don’t already have one.

Submit title, authors, keywords, abstract, and pdf of your paper.

Important Dates

15th October – Abstract submission deadline
22th October – Full paper submission deadline
14th November – Notification of acceptance
26th November – Camera ready deadline
8th December – Workshop



